Trajectory prediction for heterogeneous agents: A performance analysis on small and imbalanced datasets

Robots and other intelligent systems navigating in complex dynamic environments should predict future actions and intentions of surrounding agents to reach their goals efficiently and avoid collisions. The dynamics of those agents strongly depends on their tasks, roles, or observable labels. Class-conditioned motion prediction is thus an appealing way to reduce forecast uncertainty and get more accurate predictions for heterogeneous agents. However, this is hardly explored in the prior art, especially for mobile robots and in limited data applications. In this paper, we analyse different class-conditioned trajectory prediction methods on two datasets. We propose a set of conditional pattern-based and efficient deep learning-based baselines, and evaluate their performance on robotics and outdoors datasets (TH\"OR-MAGNI and Stanford Drone Dataset). Our experiments show that all methods improve accuracy in most of the settings when considering class labels. More importantly, we observe that there are significant differences when learning from imbalanced datasets, or in new environments where sufficient data is not available. In particular, we find that deep learning methods perform better on balanced datasets, but in applications with limited data, e.g., cold start of a robot in a new environment, or imbalanced classes, pattern-based methods may be preferable.

==> contents/results_tab/magni/Scenario_2_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.74,0.01,0.71,0.03,0.72,0.02,0.67,0.02,0.81,0.05,0.78,0.05,0.77,0.03,0.76,0.02,0.865,0.047,0.803,0.047,10
0.75,0.03,0.73,0.03,0.75,0.03,0.72,0.03,0.81,0.03,0.8,0.04,0.78,0.03,0.78,0.04,0.91,0.039,0.851,0.039,20
0.77,0.03,0.74,0.02,0.75,0.03,0.71,0.01,0.81,0.02,0.81,0.03,0.78,0.02,0.79,0.02,0.9,0.027,0.85,0.033,30
0.77,0.02,0.75,0.02,0.77,0.02,0.73,0.02,0.82,0.03,0.82,0.03,0.8,0.02,0.78,0.02,0.895,0.026,0.842,0.018,40
0.79,0.03,0.78,0.03,0.79,0.03,0.75,0.01,0.84,0.03,0.82,0.02,0.83,0.03,0.81,0.03,0.887,0.014,0.838,0.014,50
0.82,0.02,0.81,0.03,0.8,0.02,0.77,0.02,0.86,0.01,0.84,0.02,0.82,0.02,0.81,0.01,0.889,0.023,0.851,0.023,60
0.82,0.02,0.82,0.03,0.85,0.03,0.8,0.02,0.85,0.02,0.86,0.01,0.85,0.02,0.83,0.02,0.881,0.019,0.854,0.033,70
0.91,0.09,0.9,0.08,0.9,0.04,0.87,0.06,0.89,0.03,0.88,0.04,0.9,0.04,0.89,0.04,0.899,0.023,0.862,0.025,80
1.17,0.06,1.19,0.05,1.11,0.02,1.04,0.04,0.99,0.06,0.99,0.04,1.1,0.06,1.06,0.08,1.006,0.048,0.997,0.066,90


==> contents/results_tab/magni/Scenario_2_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.41,0.04,1.34,0.06,1.39,0.04,1.29,0.05,1.59,0.09,1.53,0.09,1.49,0.05,1.47,0.06,1.791,0.1,1.665,0.091,10
1.44,0.06,1.38,0.06,1.46,0.06,1.38,0.07,1.62,0.07,1.57,0.07,1.51,0.06,1.52,0.08,1.895,0.09,1.756,0.096,20
1.47,0.05,1.4,0.05,1.45,0.05,1.37,0.04,1.6,0.03,1.59,0.07,1.52,0.04,1.52,0.05,1.871,0.055,1.768,0.073,30
1.48,0.03,1.44,0.04,1.5,0.03,1.4,0.03,1.65,0.03,1.63,0.05,1.57,0.04,1.52,0.03,1.879,0.049,1.759,0.039,40
1.51,0.04,1.47,0.06,1.53,0.04,1.44,0.03,1.66,0.07,1.63,0.06,1.61,0.05,1.56,0.06,1.846,0.025,1.743,0.029,50
1.55,0.04,1.53,0.04,1.53,0.03,1.49,0.03,1.67,0.04,1.64,0.06,1.59,0.03,1.56,0.02,1.856,0.053,1.776,0.046,60
1.55,0.06,1.53,0.05,1.59,0.05,1.53,0.04,1.64,0.03,1.69,0.06,1.63,0.03,1.58,0.05,1.841,0.048,1.775,0.082,70
1.69,0.13,1.67,0.12,1.68,0.07,1.65,0.1,1.7,0.04,1.7,0.07,1.7,0.06,1.68,0.07,1.904,0.044,1.824,0.053,80
2.11,0.08,2.15,0.08,1.94,0.05,1.91,0.06,1.85,0.1,1.85,0.06,1.97,0.09,1.96,0.11,2.294,0.144,2.263,0.148,90


==> contents/results_tab/magni/Scenario_2_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.7,0.04,0.69,0.05,0.69,0.02,0.66,0.03,0.733,0.043,0.696,0.047,10
0.72,0.03,0.71,0.04,0.69,0.03,0.67,0.03,0.78,0.046,0.73,0.033,20
0.71,0.02,0.71,0.03,0.69,0.02,0.68,0.02,0.787,0.025,0.732,0.023,30
0.73,0.02,0.72,0.02,0.7,0.02,0.68,0.02,0.774,0.032,0.736,0.023,40
0.74,0.03,0.72,0.03,0.73,0.03,0.7,0.03,0.773,0.013,0.73,0.016,50
0.76,0.01,0.74,0.02,0.73,0.01,0.71,0.01,0.771,0.018,0.741,0.015,60
0.75,0.02,0.75,0.02,0.75,0.01,0.73,0.02,0.779,0.025,0.755,0.027,70
0.79,0.03,0.78,0.04,0.79,0.03,0.78,0.03,0.813,0.023,0.803,0.02,80
0.89,0.07,0.88,0.04,1.01,0.07,0.98,0.09,0.984,0.045,0.967,0.044,90


==> contents/results_tab/magni/Scenario_2_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.38,0.07,1.35,0.09,1.32,0.06,1.27,0.06,1.499,0.086,1.42,0.076,10
1.44,0.08,1.39,0.08,1.35,0.06,1.31,0.07,1.589,0.099,1.471,0.07,20
1.4,0.04,1.4,0.08,1.34,0.03,1.32,0.05,1.597,0.053,1.486,0.049,30
1.47,0.04,1.44,0.06,1.36,0.03,1.33,0.04,1.576,0.071,1.506,0.045,40
1.48,0.06,1.43,0.07,1.42,0.06,1.36,0.05,1.565,0.023,1.472,0.031,50
1.48,0.05,1.45,0.07,1.41,0.02,1.38,0.03,1.575,0.04,1.502,0.035,60
1.46,0.03,1.47,0.06,1.45,0.02,1.39,0.05,1.585,0.06,1.54,0.064,70
1.51,0.05,1.5,0.08,1.51,0.06,1.48,0.06,1.698,0.041,1.679,0.041,80
1.66,0.12,1.64,0.06,1.81,0.11,1.8,0.13,2.21,0.113,2.16,0.11,90


==> contents/results_tab/magni/Scenario_3A_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.73,0.03,0.71,0.02,0.74,0.03,0.71,0.04,0.82,0.03,0.79,0.04,0.78,0.04,0.75,0.03,0.908,0.056,0.827,0.043,10
0.74,0.02,0.71,0.01,0.73,0.02,0.7,0.03,0.81,0.02,0.78,0.03,0.77,0.02,0.76,0.02,0.89,0.037,0.824,0.024,20
0.75,0.02,0.73,0.01,0.76,0.02,0.74,0.03,0.82,0.02,0.81,0.02,0.79,0.01,0.77,0.02,0.913,0.034,0.838,0.023,30
0.76,0.01,0.75,0.02,0.77,0.02,0.74,0.02,0.84,0.02,0.81,0.03,0.79,0.02,0.79,0.02,0.901,0.023,0.847,0.022,40
0.78,0.02,0.75,0.01,0.78,0.01,0.76,0.01,0.83,0.02,0.83,0.03,0.81,0.01,0.79,0.02,0.896,0.025,0.841,0.017,50
0.78,0.02,0.78,0.02,0.8,0.03,0.76,0.01,0.84,0.02,0.83,0.01,0.83,0.03,0.81,0.02,0.892,0.017,0.841,0.016,60
0.81,0.02,0.79,0.01,0.85,0.02,0.79,0.02,0.84,0.02,0.84,0.02,0.85,0.03,0.83,0.01,0.882,0.014,0.852,0.013,70
0.9,0.08,0.87,0.06,0.93,0.03,0.85,0.04,0.9,0.02,0.88,0.03,0.88,0.01,0.87,0.04,0.881,0.013,0.867,0.015,80
1.08,0.05,1.05,0.08,1.04,0.04,1.01,0.04,0.96,0.06,0.92,0.04,1.0,0.08,1.01,0.06,0.94,0.062,0.907,0.044,90


==> contents/results_tab/magni/Scenario_3A_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.42,0.05,1.36,0.05,1.46,0.06,1.38,0.07,1.64,0.06,1.61,0.08,1.54,0.08,1.49,0.06,1.879,0.113,1.706,0.089,10
1.43,0.04,1.35,0.02,1.43,0.05,1.37,0.05,1.64,0.07,1.55,0.05,1.51,0.04,1.48,0.04,1.831,0.075,1.7,0.055,20
1.45,0.04,1.4,0.03,1.48,0.04,1.42,0.04,1.62,0.04,1.61,0.08,1.54,0.02,1.5,0.04,1.886,0.067,1.735,0.038,30
1.47,0.03,1.44,0.03,1.51,0.05,1.45,0.04,1.66,0.06,1.62,0.06,1.56,0.04,1.54,0.05,1.862,0.046,1.745,0.045,40
1.5,0.05,1.44,0.04,1.52,0.03,1.47,0.03,1.64,0.05,1.64,0.07,1.58,0.02,1.55,0.04,1.856,0.057,1.743,0.039,50
1.5,0.02,1.48,0.04,1.55,0.05,1.48,0.03,1.66,0.05,1.64,0.03,1.62,0.06,1.57,0.05,1.84,0.036,1.745,0.048,60
1.54,0.04,1.5,0.04,1.62,0.04,1.52,0.03,1.66,0.05,1.61,0.04,1.63,0.04,1.59,0.03,1.83,0.032,1.757,0.026,70
1.69,0.12,1.65,0.11,1.72,0.06,1.62,0.06,1.71,0.04,1.7,0.05,1.69,0.03,1.65,0.05,1.825,0.029,1.797,0.029,80
1.97,0.06,1.9,0.13,1.87,0.06,1.85,0.07,1.8,0.1,1.73,0.07,1.82,0.11,1.83,0.08,2.097,0.154,2.023,0.103,90


==> contents/results_tab/magni/Scenario_3A_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.72,0.03,0.7,0.03,0.68,0.02,0.66,0.03,0.747,0.035,0.707,0.042,10
0.72,0.02,0.68,0.02,0.68,0.02,0.66,0.02,0.742,0.026,0.697,0.028,20
0.72,0.02,0.71,0.02,0.69,0.02,0.68,0.02,0.763,0.017,0.712,0.015,30
0.74,0.02,0.72,0.02,0.71,0.01,0.69,0.03,0.759,0.015,0.723,0.021,40
0.73,0.02,0.73,0.02,0.72,0.01,0.69,0.02,0.763,0.011,0.734,0.012,50
0.74,0.01,0.73,0.01,0.73,0.03,0.71,0.02,0.754,0.013,0.735,0.014,60
0.74,0.02,0.74,0.02,0.74,0.02,0.72,0.02,0.765,0.012,0.742,0.011,70
0.79,0.02,0.78,0.03,0.79,0.02,0.76,0.04,0.798,0.016,0.784,0.007,80
0.85,0.07,0.81,0.05,0.9,0.09,0.91,0.07,0.892,0.061,0.877,0.062,90


==> contents/results_tab/magni/Scenario_3A_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.43,0.08,1.42,0.07,1.34,0.06,1.31,0.06,1.526,0.079,1.437,0.1,10
1.46,0.07,1.35,0.06,1.33,0.05,1.28,0.04,1.485,0.06,1.398,0.065,20
1.43,0.06,1.41,0.07,1.35,0.04,1.32,0.04,1.544,0.044,1.435,0.028,30
1.48,0.07,1.45,0.06,1.39,0.04,1.34,0.06,1.53,0.037,1.449,0.045,40
1.46,0.06,1.45,0.05,1.4,0.03,1.35,0.04,1.543,0.029,1.485,0.035,50
1.47,0.05,1.43,0.04,1.42,0.06,1.38,0.05,1.524,0.029,1.486,0.038,60
1.47,0.05,1.42,0.05,1.42,0.04,1.39,0.04,1.553,0.029,1.504,0.028,70
1.5,0.04,1.52,0.06,1.51,0.04,1.46,0.07,1.62,0.032,1.595,0.021,80
1.58,0.12,1.53,0.08,1.65,0.13,1.65,0.1,1.934,0.16,1.922,0.162,90


==> contents/results_tab/magni/Scenario_3B_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.76,0.04,0.75,0.03,0.76,0.04,0.74,0.04,0.87,0.06,0.84,0.04,0.81,0.04,0.8,0.04,0.858,0.054,0.834,0.064,10
0.77,0.03,0.75,0.01,0.76,0.02,0.74,0.03,0.84,0.04,0.84,0.04,0.82,0.03,0.8,0.03,0.872,0.042,0.83,0.032,20
0.78,0.02,0.78,0.03,0.78,0.01,0.77,0.02,0.84,0.02,0.86,0.02,0.82,0.01,0.82,0.02,0.897,0.02,0.86,0.017,30
0.79,0.02,0.78,0.02,0.79,0.02,0.77,0.02,0.85,0.02,0.85,0.02,0.83,0.01,0.82,0.01,0.888,0.012,0.851,0.012,40
0.8,0.01,0.8,0.01,0.82,0.02,0.8,0.02,0.87,0.02,0.85,0.02,0.85,0.03,0.84,0.02,0.892,0.026,0.864,0.021,50
0.83,0.02,0.83,0.03,0.85,0.02,0.82,0.02,0.87,0.02,0.88,0.02,0.87,0.02,0.87,0.02,0.886,0.02,0.858,0.011,60
0.87,0.06,0.85,0.02,0.88,0.03,0.83,0.02,0.89,0.03,0.88,0.02,0.88,0.02,0.88,0.02,0.884,0.015,0.858,0.017,70
0.93,0.07,0.92,0.06,0.93,0.02,0.92,0.04,0.92,0.02,0.92,0.03,0.93,0.02,0.94,0.03,0.865,0.016,0.856,0.021,80
1.13,0.04,1.13,0.03,1.05,0.03,1.02,0.04,0.98,0.03,0.99,0.08,1.04,0.05,1.03,0.06,0.929,0.06,0.917,0.076,90


==> contents/results_tab/magni/Scenario_3B_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.47,0.09,1.43,0.09,1.49,0.08,1.46,0.09,1.71,0.11,1.67,0.1,1.57,0.07,1.57,0.09,1.753,0.123,1.728,0.137,10
1.49,0.06,1.43,0.03,1.5,0.05,1.46,0.07,1.69,0.05,1.68,0.11,1.6,0.05,1.57,0.06,1.802,0.102,1.713,0.065,20
1.52,0.04,1.5,0.05,1.54,0.04,1.52,0.04,1.68,0.04,1.73,0.06,1.61,0.03,1.6,0.04,1.853,0.036,1.785,0.035,30
1.52,0.04,1.49,0.03,1.52,0.03,1.5,0.04,1.69,0.04,1.67,0.03,1.61,0.03,1.59,0.02,1.83,0.039,1.761,0.03,40
1.54,0.04,1.53,0.03,1.59,0.04,1.56,0.04,1.72,0.06,1.69,0.05,1.64,0.04,1.64,0.04,1.842,0.051,1.784,0.039,50
1.6,0.03,1.58,0.05,1.64,0.03,1.6,0.04,1.73,0.06,1.75,0.05,1.68,0.04,1.69,0.03,1.837,0.041,1.781,0.031,60
1.65,0.1,1.61,0.04,1.66,0.04,1.61,0.03,1.73,0.06,1.72,0.04,1.69,0.03,1.7,0.04,1.827,0.037,1.78,0.036,70
1.75,0.12,1.73,0.11,1.73,0.03,1.74,0.05,1.77,0.05,1.75,0.07,1.77,0.05,1.77,0.05,1.806,0.033,1.78,0.054,80
2.06,0.03,2.06,0.03,1.9,0.03,1.9,0.05,1.82,0.04,1.85,0.1,1.91,0.07,1.91,0.09,2.065,0.131,2.049,0.172,90


==> contents/results_tab/magni/Scenario_3B_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
0.74,0.03,0.73,0.04,0.71,0.02,0.69,0.05,0.712,0.058,0.698,0.053,10
0.74,0.05,0.73,0.04,0.72,0.02,0.7,0.03,0.748,0.033,0.71,0.035,20
0.74,0.02,0.76,0.02,0.72,0.02,0.72,0.02,0.773,0.024,0.752,0.017,30
0.75,0.03,0.74,0.02,0.72,0.02,0.71,0.02,0.758,0.024,0.733,0.017,40
0.77,0.03,0.75,0.02,0.75,0.03,0.73,0.02,0.764,0.017,0.746,0.019,50
0.77,0.02,0.77,0.02,0.76,0.02,0.76,0.02,0.775,0.021,0.753,0.012,60
0.78,0.03,0.77,0.01,0.77,0.03,0.78,0.02,0.775,0.015,0.764,0.011,70
0.82,0.03,0.8,0.03,0.84,0.02,0.83,0.03,0.787,0.011,0.781,0.016,80
0.87,0.04,0.89,0.09,0.97,0.05,0.95,0.07,0.903,0.053,0.871,0.071,90


==> contents/results_tab/magni/Scenario_3B_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
1.48,0.06,1.46,0.09,1.37,0.06,1.36,0.12,1.436,0.125,1.422,0.11,10
1.5,0.07,1.46,0.12,1.4,0.03,1.37,0.06,1.506,0.082,1.435,0.072,20
1.48,0.05,1.51,0.08,1.41,0.03,1.4,0.05,1.56,0.06,1.514,0.041,30
1.49,0.06,1.45,0.04,1.4,0.04,1.39,0.04,1.53,0.065,1.481,0.037,40
1.52,0.07,1.5,0.05,1.45,0.06,1.43,0.04,1.541,0.038,1.503,0.042,50
1.53,0.06,1.54,0.07,1.47,0.04,1.47,0.04,1.577,0.047,1.522,0.03,60
1.52,0.07,1.5,0.05,1.5,0.04,1.51,0.04,1.572,0.038,1.55,0.035,70
1.57,0.06,1.52,0.05,1.59,0.05,1.57,0.05,1.605,0.027,1.597,0.044,80
1.63,0.06,1.66,0.11,1.77,0.09,1.75,0.11,2.001,0.126,1.942,0.172,90


==> contents/results_tab/magni/previous/Scenario_2_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.74,0.01,0.71,0.03,0.72,0.02,0.67,0.02,0.81,0.05,0.78,0.05,0.77,0.03,0.76,0.02,10
0.75,0.03,0.73,0.03,0.75,0.03,0.72,0.03,0.81,0.03,0.8,0.04,0.78,0.03,0.78,0.04,20
0.77,0.03,0.74,0.02,0.75,0.03,0.71,0.01,0.81,0.02,0.81,0.03,0.78,0.02,0.79,0.02,30
0.77,0.02,0.75,0.02,0.77,0.02,0.73,0.02,0.82,0.03,0.82,0.03,0.8,0.02,0.78,0.02,40
0.79,0.03,0.78,0.03,0.79,0.03,0.75,0.01,0.84,0.03,0.82,0.02,0.83,0.03,0.81,0.03,50
0.82,0.02,0.81,0.03,0.8,0.02,0.77,0.02,0.86,0.01,0.84,0.02,0.82,0.02,0.81,0.01,60
0.82,0.02,0.82,0.03,0.85,0.03,0.8,0.02,0.85,0.02,0.86,0.01,0.85,0.02,0.83,0.02,70
0.91,0.09,0.9,0.08,0.9,0.04,0.87,0.06,0.89,0.03,0.88,0.04,0.9,0.04,0.89,0.04,80
1.17,0.06,1.19,0.05,1.11,0.02,1.04,0.04,0.99,0.06,0.99,0.04,1.1,0.06,1.06,0.08,90


==> contents/results_tab/magni/previous/Scenario_2_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.41,0.04,1.34,0.06,1.39,0.04,1.29,0.05,1.59,0.09,1.53,0.09,1.49,0.05,1.47,0.06,10
1.44,0.06,1.38,0.06,1.46,0.06,1.38,0.07,1.62,0.07,1.57,0.07,1.51,0.06,1.52,0.08,20
1.47,0.05,1.4,0.05,1.45,0.05,1.37,0.04,1.6,0.03,1.59,0.07,1.52,0.04,1.52,0.05,30
1.48,0.03,1.44,0.04,1.5,0.03,1.4,0.03,1.65,0.03,1.63,0.05,1.57,0.04,1.52,0.03,40
1.51,0.04,1.47,0.06,1.53,0.04,1.44,0.03,1.66,0.07,1.63,0.06,1.61,0.05,1.56,0.06,50
1.55,0.04,1.53,0.04,1.53,0.03,1.49,0.03,1.67,0.04,1.64,0.06,1.59,0.03,1.56,0.02,60
1.55,0.06,1.53,0.05,1.59,0.05,1.53,0.04,1.64,0.03,1.69,0.06,1.63,0.03,1.58,0.05,70
1.69,0.13,1.67,0.12,1.68,0.07,1.65,0.1,1.7,0.04,1.7,0.07,1.7,0.06,1.68,0.07,80
2.11,0.08,2.15,0.08,1.94,0.05,1.91,0.06,1.85,0.1,1.85,0.06,1.97,0.09,1.96,0.11,90


==> contents/results_tab/magni/previous/Scenario_2_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.7,0.04,0.69,0.05,0.69,0.02,0.66,0.03,10
0.72,0.03,0.71,0.04,0.69,0.03,0.67,0.03,20
0.71,0.02,0.71,0.03,0.69,0.02,0.68,0.02,30
0.73,0.02,0.72,0.02,0.7,0.02,0.68,0.02,40
0.74,0.03,0.72,0.03,0.73,0.03,0.7,0.03,50
0.76,0.01,0.74,0.02,0.73,0.01,0.71,0.01,60
0.75,0.02,0.75,0.02,0.75,0.01,0.73,0.02,70
0.79,0.03,0.78,0.04,0.79,0.03,0.78,0.03,80
0.89,0.07,0.88,0.04,1.01,0.07,0.98,0.09,90


==> contents/results_tab/magni/previous/Scenario_2_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.38,0.07,1.35,0.09,1.32,0.06,1.27,0.06,10
1.44,0.08,1.39,0.08,1.35,0.06,1.31,0.07,20
1.4,0.04,1.4,0.08,1.34,0.03,1.32,0.05,30
1.47,0.04,1.44,0.06,1.36,0.03,1.33,0.04,40
1.48,0.06,1.43,0.07,1.42,0.06,1.36,0.05,50
1.48,0.05,1.45,0.07,1.41,0.02,1.38,0.03,60
1.46,0.03,1.47,0.06,1.45,0.02,1.39,0.05,70
1.51,0.05,1.5,0.08,1.51,0.06,1.48,0.06,80
1.66,0.12,1.64,0.06,1.81,0.11,1.8,0.13,90


==> contents/results_tab/magni/previous/Scenario_3A_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.73,0.03,0.71,0.02,0.74,0.03,0.71,0.04,0.82,0.03,0.79,0.04,0.78,0.04,0.75,0.03,10
0.74,0.02,0.71,0.01,0.73,0.02,0.7,0.03,0.81,0.02,0.78,0.03,0.77,0.02,0.76,0.02,20
0.75,0.02,0.73,0.01,0.76,0.02,0.74,0.03,0.82,0.02,0.81,0.02,0.79,0.01,0.77,0.02,30
0.76,0.01,0.75,0.02,0.77,0.02,0.74,0.02,0.84,0.02,0.81,0.03,0.79,0.02,0.79,0.02,40
0.78,0.02,0.75,0.01,0.78,0.01,0.76,0.01,0.83,0.02,0.83,0.03,0.81,0.01,0.79,0.02,50
0.78,0.02,0.78,0.02,0.8,0.03,0.76,0.01,0.84,0.02,0.83,0.01,0.83,0.03,0.81,0.02,60
0.81,0.02,0.79,0.01,0.85,0.02,0.79,0.02,0.84,0.02,0.84,0.02,0.85,0.03,0.83,0.01,70
0.9,0.08,0.87,0.06,0.93,0.03,0.85,0.04,0.9,0.02,0.88,0.03,0.88,0.01,0.87,0.04,80
1.08,0.05,1.05,0.08,1.04,0.04,1.01,0.04,0.96,0.06,0.92,0.04,1.0,0.08,1.01,0.06,90


==> contents/results_tab/magni/previous/Scenario_3A_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.42,0.05,1.36,0.05,1.46,0.06,1.38,0.07,1.64,0.06,1.61,0.08,1.54,0.08,1.49,0.06,10
1.43,0.04,1.35,0.02,1.43,0.05,1.37,0.05,1.64,0.07,1.55,0.05,1.51,0.04,1.48,0.04,20
1.45,0.04,1.4,0.03,1.48,0.04,1.42,0.04,1.62,0.04,1.61,0.08,1.54,0.02,1.5,0.04,30
1.47,0.03,1.44,0.03,1.51,0.05,1.45,0.04,1.66,0.06,1.62,0.06,1.56,0.04,1.54,0.05,40
1.5,0.05,1.44,0.04,1.52,0.03,1.47,0.03,1.64,0.05,1.64,0.07,1.58,0.02,1.55,0.04,50
1.5,0.02,1.48,0.04,1.55,0.05,1.48,0.03,1.66,0.05,1.64,0.03,1.62,0.06,1.57,0.05,60
1.54,0.04,1.5,0.04,1.62,0.04,1.52,0.03,1.66,0.05,1.61,0.04,1.63,0.04,1.59,0.03,70
1.69,0.12,1.65,0.11,1.72,0.06,1.62,0.06,1.71,0.04,1.7,0.05,1.69,0.03,1.65,0.05,80
1.97,0.06,1.9,0.13,1.87,0.06,1.85,0.07,1.8,0.1,1.73,0.07,1.82,0.11,1.83,0.08,90


==> contents/results_tab/magni/previous/Scenario_3A_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.72,0.03,0.7,0.03,0.68,0.02,0.66,0.03,10
0.72,0.02,0.68,0.02,0.68,0.02,0.66,0.02,20
0.72,0.02,0.71,0.02,0.69,0.02,0.68,0.02,30
0.74,0.02,0.72,0.02,0.71,0.01,0.69,0.03,40
0.73,0.02,0.73,0.02,0.72,0.01,0.69,0.02,50
0.74,0.01,0.73,0.01,0.73,0.03,0.71,0.02,60
0.74,0.02,0.74,0.02,0.74,0.02,0.72,0.02,70
0.79,0.02,0.78,0.03,0.79,0.02,0.76,0.04,80
0.85,0.07,0.81,0.05,0.9,0.09,0.91,0.07,90


==> contents/results_tab/magni/previous/Scenario_3A_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.43,0.08,1.42,0.07,1.34,0.06,1.31,0.06,10
1.46,0.07,1.35,0.06,1.33,0.05,1.28,0.04,20
1.43,0.06,1.41,0.07,1.35,0.04,1.32,0.04,30
1.48,0.07,1.45,0.06,1.39,0.04,1.34,0.06,40
1.46,0.06,1.45,0.05,1.4,0.03,1.35,0.04,50
1.47,0.05,1.43,0.04,1.42,0.06,1.38,0.05,60
1.47,0.05,1.42,0.05,1.42,0.04,1.39,0.04,70
1.5,0.04,1.52,0.06,1.51,0.04,1.46,0.07,80
1.58,0.12,1.53,0.08,1.65,0.13,1.65,0.1,90


==> contents/results_tab/magni/previous/Scenario_3B_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.76,0.04,0.75,0.03,0.76,0.04,0.74,0.04,0.87,0.06,0.84,0.04,0.81,0.04,0.8,0.04,10
0.77,0.03,0.75,0.01,0.76,0.02,0.74,0.03,0.84,0.04,0.84,0.04,0.82,0.03,0.8,0.03,20
0.78,0.02,0.78,0.03,0.78,0.01,0.77,0.02,0.84,0.02,0.86,0.02,0.82,0.01,0.82,0.02,30
0.79,0.02,0.78,0.02,0.79,0.02,0.77,0.02,0.85,0.02,0.85,0.02,0.83,0.01,0.82,0.01,40
0.8,0.01,0.8,0.01,0.82,0.02,0.8,0.02,0.87,0.02,0.85,0.02,0.85,0.03,0.84,0.02,50
0.83,0.02,0.83,0.03,0.85,0.02,0.82,0.02,0.87,0.02,0.88,0.02,0.87,0.02,0.87,0.02,60
0.87,0.06,0.85,0.02,0.88,0.03,0.83,0.02,0.89,0.03,0.88,0.02,0.88,0.02,0.88,0.02,70
0.93,0.07,0.92,0.06,0.93,0.02,0.92,0.04,0.92,0.02,0.92,0.03,0.93,0.02,0.94,0.03,80
1.13,0.04,1.13,0.03,1.05,0.03,1.02,0.04,0.98,0.03,0.99,0.08,1.04,0.05,1.03,0.06,90


==> contents/results_tab/magni/previous/Scenario_3B_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.47,0.09,1.43,0.09,1.49,0.08,1.46,0.09,1.71,0.11,1.67,0.1,1.57,0.07,1.57,0.09,10
1.49,0.06,1.43,0.03,1.5,0.05,1.46,0.07,1.69,0.05,1.68,0.11,1.6,0.05,1.57,0.06,20
1.52,0.04,1.5,0.05,1.54,0.04,1.52,0.04,1.68,0.04,1.73,0.06,1.61,0.03,1.6,0.04,30
1.52,0.04,1.49,0.03,1.52,0.03,1.5,0.04,1.69,0.04,1.67,0.03,1.61,0.03,1.59,0.02,40
1.54,0.04,1.53,0.03,1.59,0.04,1.56,0.04,1.72,0.06,1.69,0.05,1.64,0.04,1.64,0.04,50
1.6,0.03,1.58,0.05,1.64,0.03,1.6,0.04,1.73,0.06,1.75,0.05,1.68,0.04,1.69,0.03,60
1.65,0.1,1.61,0.04,1.66,0.04,1.61,0.03,1.73,0.06,1.72,0.04,1.69,0.03,1.7,0.04,70
1.75,0.12,1.73,0.11,1.73,0.03,1.74,0.05,1.77,0.05,1.75,0.07,1.77,0.05,1.77,0.05,80
2.06,0.03,2.06,0.03,1.9,0.03,1.9,0.05,1.82,0.04,1.85,0.1,1.91,0.07,1.91,0.09,90


==> contents/results_tab/magni/previous/Scenario_3B_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
0.74,0.03,0.73,0.04,0.71,0.02,0.69,0.05,10
0.74,0.05,0.73,0.04,0.72,0.02,0.7,0.03,20
0.74,0.02,0.76,0.02,0.72,0.02,0.72,0.02,30
0.75,0.03,0.74,0.02,0.72,0.02,0.71,0.02,40
0.77,0.03,0.75,0.02,0.75,0.03,0.73,0.02,50
0.77,0.02,0.77,0.02,0.76,0.02,0.76,0.02,60
0.78,0.03,0.77,0.01,0.77,0.03,0.78,0.02,70
0.82,0.03,0.8,0.03,0.84,0.02,0.83,0.03,80
0.87,0.04,0.89,0.09,0.97,0.05,0.95,0.07,90


==> contents/results_tab/magni/previous/Scenario_3B_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
1.48,0.06,1.46,0.09,1.37,0.06,1.36,0.12,10
1.5,0.07,1.46,0.12,1.4,0.03,1.37,0.06,20
1.48,0.05,1.51,0.08,1.41,0.03,1.4,0.05,30
1.49,0.06,1.45,0.04,1.4,0.04,1.39,0.04,40
1.52,0.07,1.5,0.05,1.45,0.06,1.43,0.04,50
1.53,0.06,1.54,0.07,1.47,0.04,1.47,0.04,60
1.52,0.07,1.5,0.05,1.5,0.04,1.51,0.04,70
1.57,0.06,1.52,0.05,1.59,0.05,1.57,0.05,80
1.63,0.06,1.66,0.11,1.77,0.09,1.75,0.11,90


==> contents/results_tab/sdd/previous/sdd_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
33.95,0.91,34.14,1.0,34.62,0.9,34.19,1.0,36.14,1.07,36.01,0.75,36.87,1.67,36.19,1.45,10
33.83,0.51,33.96,0.63,33.66,0.53,33.28,0.93,35.85,0.6,35.64,0.59,36.03,0.49,35.83,1.03,20
34.33,0.36,34.14,0.64,34.17,0.55,33.71,0.48,36.19,0.78,36.12,0.61,35.95,0.41,36.16,0.26,30
34.17,0.62,33.92,0.48,34.19,0.56,33.9,1.04,35.89,0.55,35.92,0.51,36.14,0.67,36.38,0.55,40
34.32,0.43,34.54,0.39,34.36,0.56,33.44,0.26,36.0,0.49,36.42,0.55,36.42,0.5,36.03,0.33,50
34.59,0.4,34.65,0.59,34.55,0.45,33.66,0.33,36.49,0.59,36.32,0.44,36.67,0.54,36.94,0.63,60
34.95,0.42,35.03,0.38,35.27,0.53,34.05,0.26,36.9,0.46,36.69,0.6,37.03,0.51,37.06,0.47,70
35.47,0.17,35.27,0.7,36.14,0.83,34.32,0.37,37.4,0.66,37.43,0.45,37.67,0.27,37.61,0.52,80
36.27,0.58,36.68,0.66,38.33,1.06,35.35,0.5,38.17,0.3,37.96,0.44,38.35,0.49,38.19,0.53,90


==> contents/results_tab/sdd/previous/sdd_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
71.23,2.07,71.38,1.99,72.87,1.7,72.23,1.63,75.79,1.96,75.46,1.55,77.09,3.08,75.4,2.81,10
70.69,1.0,71.06,1.08,71.35,1.02,70.57,1.61,74.9,1.06,74.64,1.07,75.25,0.96,75.0,2.13,20
71.95,0.73,71.15,1.15,72.08,1.2,71.32,0.78,75.46,1.42,75.3,1.23,75.07,0.81,75.46,0.62,30
71.54,1.16,71.09,0.81,72.19,1.09,71.71,1.88,75.07,1.03,75.09,1.02,75.54,1.36,76.01,0.88,40
72.12,0.93,72.53,0.85,72.51,0.99,71.06,0.49,75.43,0.8,76.14,0.94,76.31,1.03,75.42,0.73,50
72.68,1.03,72.56,1.07,72.83,0.77,71.34,0.69,76.15,1.12,76.01,0.86,76.74,0.96,77.14,1.16,60
73.17,0.97,73.26,0.83,73.76,0.96,71.79,0.46,76.94,0.7,76.48,1.01,77.13,0.79,77.15,0.87,70
74.27,0.45,73.87,1.38,74.89,1.28,72.27,0.69,77.9,1.17,77.97,0.99,78.24,0.6,78.26,1.08,80
75.79,0.93,76.44,1.28,77.84,1.49,73.87,1.02,78.98,0.27,78.57,0.55,79.16,0.75,79.07,1.02,90


==> contents/results_tab/sdd/previous/sdd_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
32.34,0.84,32.27,0.96,32.87,1.32,32.15,1.16,10
31.89,0.66,31.89,0.37,32.09,0.45,31.76,0.73,20
32.07,0.48,32.14,0.66,32.07,0.71,32.09,0.34,30
31.99,0.58,31.83,0.41,32.05,0.63,31.89,0.3,40
32.13,0.4,32.25,0.32,32.32,0.58,31.93,0.49,50
32.22,0.47,32.24,0.25,32.73,0.3,32.51,0.44,60
32.74,0.43,32.46,0.54,32.74,0.3,32.8,0.32,70
33.04,0.57,33.13,0.58,33.22,0.43,33.34,0.44,80
33.59,0.3,33.48,0.56,33.97,0.49,34.03,0.57,90


==> contents/results_tab/sdd/previous/sdd_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,test_ratio
68.7,1.45,68.43,2.14,69.59,2.42,67.69,2.22,10
67.51,1.44,67.6,0.61,67.84,1.01,67.3,1.65,20
67.74,1.01,67.74,1.43,67.73,1.43,67.73,0.64,30
67.74,1.16,67.35,0.86,67.82,1.33,67.45,0.56,40
68.15,0.79,68.36,0.62,68.6,1.24,67.67,0.97,50
68.11,1.1,68.28,0.55,69.3,0.56,68.77,0.78,60
69.09,0.71,68.48,1.03,69.08,0.53,69.08,0.62,70
69.74,0.99,69.92,1.17,69.89,0.78,70.2,0.86,80
70.35,0.51,70.12,1.01,70.94,0.93,71.2,1.04,90


==> contents/results_tab/sdd/sdd_top1_global_ade_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
33.95,0.91,34.14,1.0,34.62,0.9,34.19,1.0,36.14,1.07,36.01,0.75,36.87,1.67,36.19,1.45,34.603,0.62,34.211,0.732,10
33.83,0.51,33.96,0.63,33.66,0.53,33.28,0.93,35.85,0.6,35.64,0.59,36.03,0.49,35.83,1.03,34.85,0.495,34.154,0.647,20
34.33,0.36,34.14,0.64,34.17,0.55,33.71,0.48,36.19,0.78,36.12,0.61,35.95,0.41,36.16,0.26,34.935,0.321,34.295,0.486,30
34.17,0.62,33.92,0.48,34.19,0.56,33.9,1.04,35.89,0.55,35.92,0.51,36.14,0.67,36.38,0.55,34.662,0.441,34.008,0.409,40
34.32,0.43,34.54,0.39,34.36,0.56,33.44,0.26,36.0,0.49,36.42,0.55,36.42,0.5,36.03,0.33,34.622,0.326,33.98,0.295,50
34.59,0.4,34.65,0.59,34.55,0.45,33.66,0.33,36.49,0.59,36.32,0.44,36.67,0.54,36.94,0.63,34.479,0.322,33.995,0.368,60
34.95,0.42,35.03,0.38,35.27,0.53,34.05,0.26,36.9,0.46,36.69,0.6,37.03,0.51,37.06,0.47,34.468,0.138,34.069,0.145,70
35.47,0.17,35.27,0.7,36.14,0.83,34.32,0.37,37.4,0.66,37.43,0.45,37.67,0.27,37.61,0.52,34.405,0.281,34.11,0.168,80
36.27,0.58,36.68,0.66,38.33,1.06,35.35,0.5,38.17,0.3,37.96,0.44,38.35,0.49,38.19,0.53,34.703,0.123,34.605,0.14,90


==> contents/results_tab/sdd/sdd_top1_global_fde_latex.csv <==
LSTM_avg,LSTM_std,cLSTM_avg,cLSTM_std,TF_avg,TF_std,cTF_avg,cTF_std,GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
71.23,2.07,71.38,1.99,72.87,1.7,72.23,1.63,75.79,1.96,75.46,1.55,77.09,3.08,75.4,2.81,74.032,1.491,73.253,1.594,10
70.69,1.0,71.06,1.08,71.35,1.02,70.57,1.61,74.9,1.06,74.64,1.07,75.25,0.96,75.0,2.13,74.176,1.137,72.757,1.344,20
71.95,0.73,71.15,1.15,72.08,1.2,71.32,0.78,75.46,1.42,75.3,1.23,75.07,0.81,75.46,0.62,74.602,0.773,73.225,1.183,30
71.54,1.16,71.09,0.81,72.19,1.09,71.71,1.88,75.07,1.03,75.09,1.02,75.54,1.36,76.01,0.88,74.041,0.913,72.702,0.962,40
72.12,0.93,72.53,0.85,72.51,0.99,71.06,0.49,75.43,0.8,76.14,0.94,76.31,1.03,75.42,0.73,74.089,0.643,72.749,0.591,50
72.68,1.03,72.56,1.07,72.83,0.77,71.34,0.69,76.15,1.12,76.01,0.86,76.74,0.96,77.14,1.16,73.712,0.729,72.765,0.794,60
73.17,0.97,73.26,0.83,73.76,0.96,71.79,0.46,76.94,0.7,76.48,1.01,77.13,0.79,77.15,0.87,73.846,0.41,72.965,0.436,70
74.27,0.45,73.87,1.38,74.89,1.28,72.27,0.69,77.9,1.17,77.97,0.99,78.24,0.6,78.26,1.08,73.854,0.621,73.23,0.388,80
75.79,0.93,76.44,1.28,77.84,1.49,73.87,1.02,78.98,0.27,78.57,0.55,79.16,0.75,79.07,1.02,74.77,0.328,74.609,0.356,90


==> contents/results_tab/sdd/sdd_top3_global_ade_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
32.34,0.84,32.27,0.96,32.87,1.32,32.15,1.16,30.94,0.74,30.878,0.905,10
31.89,0.66,31.89,0.37,32.09,0.45,31.76,0.73,30.653,0.581,30.532,0.586,20
32.07,0.48,32.14,0.66,32.07,0.71,32.09,0.34,30.904,0.402,30.795,0.395,30
31.99,0.58,31.83,0.41,32.05,0.63,31.89,0.3,30.807,0.42,30.715,0.453,40
32.13,0.4,32.25,0.32,32.32,0.58,31.93,0.49,30.838,0.242,30.827,0.256,50
32.22,0.47,32.24,0.25,32.73,0.3,32.51,0.44,31.075,0.288,31.05,0.303,60
32.74,0.43,32.46,0.54,32.74,0.3,32.8,0.32,31.396,0.09,31.405,0.099,70
33.04,0.57,33.13,0.58,33.22,0.43,33.34,0.44,31.855,0.235,31.829,0.224,80
33.59,0.3,33.48,0.56,33.97,0.49,34.03,0.57,33.067,0.071,33.044,0.093,90


==> contents/results_tab/sdd/sdd_top3_global_fde_latex.csv <==
GAN_avg,GAN_std,cGAN_avg,cGAN_std,VAE_avg,VAE_std,cVAE_avg,cVAE_std,MoD_avg,MoD_std,cMoD_avg,cMoD_std,test_ratio
68.7,1.45,68.43,2.14,69.59,2.42,67.69,2.22,65.463,1.59,65.323,2.072,10
67.51,1.44,67.6,0.61,67.84,1.01,67.3,1.65,64.631,1.247,64.363,1.245,20
67.74,1.01,67.74,1.43,67.73,1.43,67.73,0.64,65.431,0.864,65.138,0.965,30
67.74,1.16,67.35,0.86,67.82,1.33,67.45,0.56,65.189,0.956,64.969,1.033,40
68.15,0.79,68.36,0.62,68.6,1.24,67.67,0.97,65.39,0.548,65.35,0.562,50
68.11,1.1,68.28,0.55,69.3,0.56,68.77,0.78,65.884,0.654,65.826,0.681,60
69.09,0.71,68.48,1.03,69.08,0.53,69.08,0.62,66.725,0.289,66.707,0.219,70
69.74,0.99,69.92,1.17,69.89,0.78,70.2,0.86,67.864,0.504,67.752,0.525,80
70.35,0.51,70.12,1.01,70.94,0.93,71.2,1.04,70.875,0.246,70.764,0.275,90

